Measurement of the inclusive jet cross-section in proton-proton collisions at $\sqrt{s}=7$ TeV using 4.5 fb$^{-1}$ of data with the ATLAS detector

The inclusive jet cross-section is measured in proton-proton collisions at a centre-of-mass energy of 7 TeV using a data set corresponding to an integrated luminosity of 4.5 fb$^{-1}$ collected with the ATLAS detector at the Large Hadron Collider in 2011. Jets are identified using the anti-$k_t$ algorithm with radius parameter values of 0.4 and 0.6. The double-differential cross-sections are presented as a function of the jet transverse momentum and the jet rapidity, covering jet transverse momenta from 100 GeV to 2 TeV. Next-to-leading-order QCD calculations corrected for non-perturbative effects and electroweak effects, as well as Monte Carlo simulations with next-to-leading-order matrix elements interfaced to parton showering, are compared to the measured cross-sections. A quantitative comparison of the measured cross-sections to the QCD calculations using several sets of parton distribution functions is performed.

==> Metadata.txt <==
Title: Measurement of the inclusive jet cross-section in proton--proton collisions at $\sqrt{s}=7$ TeV using 4.5 $\mbox{fb}^{-1}$ of data with the ATLAS detector


Abstract: The inclusive jet cross-section is measured in proton--proton collisions at a centre-of-mass energy of 7 TeV using a data set corresponding to an integrated luminosity of 4.5 $\mbox{fb}^{-1}$ collected with the ATLAS detector at the Large Hadron Collider in 2011.Jets are identified using the anti-$k_t$ algorithm with radius parameter values of 0.4 and 0.6. The double-differential cross-sections are presented as a function of the jet transverse momentum and the jet rapidity, covering jet transverse momenta from 100 GeV to 2 TeV. Next-to-leading-order QCD calculations corrected for non-perturbative effects and electroweak effects, as well as Monte Carlo simulations with next-to-leading-order matrix elements interfaced to parton showering, are compared to the measured cross-sections. A quantitative comparison of the measured cross-sections to the QCD calculations using several sets of parton distribution functions is performed.


Comments: 41 pages plus author list + cover page (63 pages total), 13 figures, 14 tables, submitted to JHEP, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2013-11/
This version includes modifications described in the erratum that can be found at http://dx.doi.org/10.1007/JHEP09(2015)141

CERN Preprint ID: CERN-PH-EP-2014-155


